Counterfactual Probing for the Influence of Affect and Specificity on Intergroup Bias

While existing work on studying bias in NLP focues on negative or pejorative language use, Govindarajan et al. (2023) offer a revised framing of bias in terms of intergroup social context, and its effects on language behavior. In this paper, we investigate if two pragmatic features (specificity and affect) systematically vary in different intergroup contexts -- thus connecting this new framing of bias to language output. Preliminary analysis finds modest correlations between specificity and affect of tweets with supervised intergroup relationship (IGR) labels. Counterfactual probing further reveals that while neural models finetuned for predicting IGR labels reliably use affect in classification, the model's usage of specificity is inconclusive. Code and data can be found at: https://github.com/venkatasg/intergroup-probing

==> data/lmacc.tsv <==
inlp	spec	general	posaff	negaff	posaff-control	negaff-control	spec-control	gen-control
0	85.7	85.7	85.7	85.7	85.7	85.7	85.7	85.7
1	85.7	85.7	85.9	85.6	85.7	85.7	85.7	85.6
2	85.7	85.3	85.1	85.8	85.7	85.6	85.7	85.6
3	85.2	85.7	85.0	85.9	85.7	85.7	85.6	85.4
4	85.4	85.3	85.0	86.0	85.7	85.7	85.6	85.3
5	85.3	85.4	84.7	86.1	85.5	85.5	85.9	85.3
6	85.3	85.4	84.6	86.0	85.7	85.5	85.6	85.4
7	85.2	85.4	84.7	86.1	85.5	85.6	85.7	85.3
8	85.3	85.2	84.4	86.1	85.6	85.5	85.7	85.3
9	85.3	84.9	84.3	85.7	85.6	85.6	85.8	85.5
10	85.2	84.7	84.2	85.8	85.4	85.6	85.8	85.2
11	85.1	84.8	84.2	85.6	85.3	85.4	85.5	85.3
12	85.1	84.7	83.6	85.7	85.2	85.5	85.4	85.2
13	85.1	84.4	84.1	85.7	85.3	85.3	85.5	85.0
14	85.2	84.0	83.8	85.6	85.2	85.0	85.3	85.2
15	85.1	84.2	83.8	85.6	85.1	84.9	85.3	85.1
16	85.1	83.5	83.7	85.5	84.9	85.1	85.2	84.9
17	84.7	84.1	83.5	85.3	85.1	84.9	85.2	84.8
18	84.8	83.6	83.5	85.5	85.2	84.9	85.1	84.7
19	84.4	83.7	83.4	85.4	85.0	84.8	85.3	84.6
20	84.4	83.3	83.3	84.9	85.2	84.6	85.5	84.2
21	84.2	83.5	82.8	84.9	85.1	84.6	85.4	84.0
22	84.0	83.0	82.9	84.3	84.8	84.5	85.4	84.3
23	84.1	82.8	82.3	83.9	84.9	84.5	85.5	84.0
24	84.0	82.5	81.7	83.5	84.8	84.5	85.2	83.8
25	83.6	82.0	81.8	82.4	84.7	84.5	85.3	84.0
26	83.3	80.9	81.6	82.6	84.6	84.3	85.2	83.8
27	82.9	80.4	81.2	81.1	84.7	84.1	85.1	83.9
28	82.5	79.4	80.3	80.2	84.3	84.1	85.0	83.7
29	82.5	78.3	79.9	78.6	84.2	84.0	84.9	83.7
30	82.2	78.2	79.1	78.8	84.2	83.9	84.8	84.0
31	82.0	75.8	78.1	77.0	84.1	83.9	84.5	84.0
32	81.8	75.6	78.6	76.7	83.9	84.1	84.3	84.2
33	81.7	74.2	77.9	76.4	83.7	83.6	84.5	84.2
34	81.3	73.5	77.6	75.6	83.7	83.7	84.5	84.1
35	81.5	72.0	77.7	75.4	83.6	83.5	84.5	84.1
36	81.5	71.8	76.8	75.6	83.5	83.3	84.4	84.0
37	81.2	70.8	77.5	73.9	83.3	83.5	84.3	84.0
38	81.0	70.0	76.6	74.1	83.3	83.5	84.3	84.0
39	81.0	69.0	76.4	73.6	83.2	83.5	83.5	84.0
40	80.8	68.4	76.0	72.8	83.3	83.2	83.5	84.2
41	80.6	67.7	76.9	72.0	83.2	83.1	83.5	83.9
42	80.6	67.3	76.1	72.0	83.4	83.0	83.3	84.1
43	80.8	66.1	76.7	71.3	83.2	82.8	83.2	84.0
44	80.7	65.4	76.4	71.0	83.2	82.7	82.7	83.8
45	80.5	65.4	76.1	71.0	83.2	83.0	82.5	83.3
46	80.8	64.4	76.3	70.6	83.3	83.0	82.7	83.0
47	80.3	63.6	75.8	70.3	83.2	82.8	82.6	82.8
48	80.5	62.6	75.5	70.2	82.8	82.7	82.3	82.5
49	80.4	61.9	75.7	70.2	82.6	82.5	82.2	82.6
50	80.2	61.1	76.0	69.8	82.6	82.4	82.1	82.5
51	80.4	61.3	75.8	69.7	82.8	82.2	82.0	82.5
52	79.8	60.6	75.4	69.1	82.9	81.9	82.1	82.5
53	79.7	60.6	75.7	69.1	82.9	82.0	81.9	82.3
54	79.7	61.2	76.0	68.4	82.6	81.9	81.9	81.9
55	79.7	60.1	76.0	67.9	82.5	81.9	81.8	81.9
56	79.2	60.6	76.0	67.1	82.5	81.5	81.8	81.9
57	79.4	61.9	76.0	66.7	82.6	80.9	81.8	81.6
58	78.9	61.9	76.3	64.5	82.8	81.1	81.7	81.5
59	78.8	62.3	76.4	61.7	82.7	81.2	81.2	81.6
60	78.6	61.4	76.5	59.6	82.8	80.8	80.9	81.7
61	77.3	63.2	76.6	59.2	82.6	81.1	80.2	82.1
62	77.5	64.1	76.4	58.4	82.5	80.9	80.3	81.9
63	77.0	63.8	76.4	56.9	82.3	80.7	80.0	82.1
64	76.3	64.0	76.4	56.9	82.2	80.7	80.5	81.9


==> data/test.tsv <==
inlp	posaff	negaff	posspec	negspec	posaff-control	negaff-control	posspec-control	negspec-control
0	55.4	55.4	55.4	55.4	55.4	55.4	55.4	55.4
1	55.4	55.4	55.4	55.7	55.4	55.4	55.4	55.7
2	55.7	55.4	55.4	55.7	55.7	55.4	55.4	55.7
3	55.7	55.4	55.1	55.7	55.7	55.4	55.4	55.4
4	55.7	55.4	55.1	55.7	55.7	55.1	55.4	55.4
5	55.4	55.4	55.1	55.7	55.7	55.4	55.4	55.4
6	55.7	55.4	55.4	55.7	55.7	55.4	55.4	55.4
7	55.7	55.4	55.4	55.4	55.7	55.4	55.4	55.7
8	55.7	55.4	55.4	55.4	55.7	55.4	55.4	55.7
9	55.7	55.4	55.4	55.4	55.7	55.1	55.4	55.7
10	56.0	55.4	55.4	55.4	55.7	55.1	55.4	55.7
11	55.7	55.4	55.4	55.4	55.4	55.1	55.4	55.7
12	56.3	55.4	55.4	55.4	55.7	55.1	55.4	55.7
13	56.0	54.8	55.4	55.4	55.4	55.1	55.4	55.7
14	56.0	55.4	55.4	55.4	55.7	55.1	55.7	54.8
15	56.0	55.1	55.4	55.4	55.4	55.1	55.7	54.8
16	56.0	55.1	55.4	55.4	55.4	55.4	55.7	54.8
17	56.3	55.1	55.4	55.4	55.4	55.4	55.7	54.8
18	56.9	55.1	55.4	54.8	55.4	55.4	55.7	54.8
19	56.9	54.8	55.4	54.8	55.4	55.4	55.7	54.8
20	57.8	54.8	55.4	55.1	55.4	55.4	55.7	54.8
21	57.8	54.8	55.4	55.1	55.7	55.4	55.7	54.8
22	59.4	54.8	55.4	55.4	55.7	55.1	55.7	54.8
23	59.4	54.8	55.4	55.7	55.7	55.1	55.4	54.8
24	60.6	54.8	55.4	57.5	55.7	55.4	55.4	54.8
25	62.2	54.5	55.4	57.5	55.7	55.4	55.4	55.1
26	75.1	54.8	55.4	57.8	55.7	55.4	55.4	55.1
27	82.5	54.2	55.4	57.8	55.7	55.4	55.4	55.1
28	91.7	53.8	55.1	57.8	55.7	55.4	55.4	55.1
29	90.8	53.5	55.1	58.2	55.7	55.7	55.4	55.1
30	95.4	53.2	55.1	59.4	54.8	55.7	55.4	55.4
31	91.7	51.4	55.1	62.5	55.4	55.4	55.4	55.4
32	95.1	51.4	55.1	65.5	55.7	55.4	55.4	55.4
33	96.3	51.1	55.1	68.0	55.7	55.4	55.4	55.4
34	94.5	49.5	55.1	68.0	55.7	55.4	55.4	55.4
35	95.1	48.6	55.1	71.4	55.7	55.4	55.4	55.1
36	96.9	49.5	55.1	74.8	55.7	55.4	55.4	55.1
37	89.8	46.5	55.1	76.9	55.7	55.1	55.4	54.8
38	96.0	48.3	55.1	78.5	56.3	55.1	55.4	54.8
39	94.5	47.1	55.1	81.2	56.3	55.1	55.4	54.8
40	96.0	45.5	55.1	83.4	56.3	55.1	55.4	54.8
41	86.2	40.3	55.1	86.8	56.3	55.1	55.4	54.8
42	90.2	37.2	55.1	89.2	56.3	54.8	55.7	54.8
43	81.2	32.3	55.1	92.0	56.3	54.8	55.7	54.8
44	81.2	36.0	55.1	95.1	56.3	54.8	55.7	54.8
45	82.2	34.8	55.1	97.8	56.3	54.8	55.7	54.5
46	81.8	34.5	55.1	98.2	56.3	54.8	55.7	54.5
47	82.2	29.8	55.1	98.5	56.0	54.8	55.7	54.5
48	81.8	29.5	55.1	98.8	56.3	54.8	55.4	54.8
49	82.5	27.1	55.1	99.1	55.7	54.8	55.4	54.8
50	81.8	21.5	55.1	99.7	56.0	54.8	55.4	54.8
51	81.5	15.4	55.1	99.7	56.0	54.8	55.4	55.1
52	79.7	14.5	55.1	99.7	55.7	54.8	55.4	54.8
53	78.8	6.5	55.1	100.0	55.7	54.8	55.4	55.1
54	76.0	2.8	55.1	99.7	55.7	54.8	55.4	55.1
55	78.2	1.5	55.1	100.0	56.0	54.8	55.4	55.1
56	76.6	1.2	55.1	100.0	56.0	54.8	55.4	55.1
57	76.6	0.9	55.1	100.0	56.0	54.8	55.4	55.1
58	72.6	0.3	54.5	100.0	56.0	54.8	55.4	55.1
59	71.4	0.0	54.8	100.0	56.0	54.5	55.4	55.1
60	71.1	0.0	54.5	100.0	56.0	54.8	55.4	55.4
61	73.2	0.0	53.5	100.0	56.0	54.8	55.4	55.4
62	72.0	0.0	53.5	100.0	56.0	54.5	55.4	55.7
63	71.1	0.0	53.5	100.0	56.0	54.5	55.4	55.4
64	70.8	0.0	52.9	100.0	56.0	54.5	55.4	55.4

